Dynamical mass determination and partial eclipses of the heartbeat star HD 181793

We identify the bright Am-type star HD 181793 to be a previously-unknown eclipsing, chemically peculiar heartbeat binary, the second of its kind known. The system carries an orbital period of $P = 11.47578275 \pm 0.00000055$ days. We use TESS photometry and LCOGT NRES radial velocity data to build a self-consistent orbital model and determine the fundamental stellar characteristics of the primary. We use a spectral separation method to unveil the secondary and measure the masses of both stars. The radial velocity amplitude of the primary, $K_1 = 47.41+0.13-0.12 km s^{-1}$, gives a mass $M_1 = 1.57 \pm 0.01 $ Msun. The secondary radial velocity amplitude $K_2 = 84.95+0.12-0.09 km s^{-1}$ yields a mass ratio $q = 0.558 \pm 0.002$ and a secondary mass $M_2 = 0.87 \pm 0.01 $ Msun. From the spectral energy distribution and Gaia parallax we find a radius $R_1 = 2.04 \pm 0.05$ Rsun. The grazing transit profile and spectroscopic luminosity ratio indicate $R_2 = 1.04+0.15-0.10$ Rsun, suggesting an early-K spectral type. We show that the heartbeat feature in the TESS light curve can be explained by time-varying ellipsoidal variation, driven by the orbital eccentricity of $e = 0.3056+0.0024-0.0026$, and relativistic beaming of the light of the primary. We find no evidence of tidally-excited oscillations.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
